The survival of stellar discs in Fornax-like environments, from TNG50 to real galaxies

We study the evolution of kinematically-defined stellar discs in 10 Fornax-like clusters identified in the TNG50 run from the IllustrisTNG suite of cosmological simulations. We considered disc galaxies with present-day stellar mass $M_{\star}\geq 3 \times 10^{8} M_{\odot}$ and follow their evolution since first entering their host cluster. Very few stellar discs survive since falling in such dense environments, ranging from 40% surviving to all being disrupted. Such survival rates are consistent with what reported earlier for the two more massive, Virgo-like clusters in TNG50. In absolute terms, however, the low number of present-day disc galaxies in Fornax-like clusters could be at odds with the presence of three edge-on disc galaxies in the central regions of the actual Fornax cluster, as delineated by the Fornax3D survey. When looking at the Fornax analogues from random directions and with the same selection function of Fornax3D, the probability of finding three edge-on disc galaxies in any one Fornax-like cluster in TNG50 is rather low, albeit not impossible. We also compared the stellar-population properties near the equatorial plane derived from integral-field spectroscopy for the three edge-ons in Fornax to similar line-of-sight integrated values for present-day disc galaxies in TNG50. For one of these, the very old and metal-rich stellar population of its disc cannot be matched by any the disc galaxies in TNG50, including objects in the field. We discuss possible interpretations of these findings, while pointing to future studies on passive cluster spirals as a way to further test state-of-the-art cosmological simulations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
